Geometry and clustering with metrics derived from separable Bregman divergences

Separable Bregman divergences induce Riemannian metric spaces that are isometric to the Euclidean space after monotone embeddings. We investigate fixed rate quantization and its codebook Voronoi diagrams, and report on experimental performances of partition-based, hierarchical, and soft clustering algorithms with respect to these Riemann-Bregman distances.

==> Fig/simulated_data.dat <==
"Var_1" "Var_2" "labels"
7.89296220350544 6.27010528773239 1
6.63909191770026 6.80896305124749 1
7.49286909174741 6.139788822499 1
7.58542746310608 6.20824402848309 1
8.42885444885332 6.60816225194416 1
7.88074493543722 7.12249562019648 1
7.64837707664153 6.11604900784807 1
6.77390178227475 7.10653156451282 1
8.57399999612681 5.92783337172525 1
8.00103351098983 7.2350885248361 1
8.03046679684944 5.74878774625962 1
7.44748085824656 6.57088977039579 1
8.1003421216205 5.72180093626275 1
7.38471115765083 7.58820975918399 1
7.93673629932382 6.6475924009947 1
7.34358693611152 6.72226375989833 1
8.55383247760409 7.4090995279495 1
7.49613122780384 6.817855688071 1
8.78789991947169 6.49387030644539 1
8.14549651009904 6.90548597679585 1
8.36976495391272 6.57503461535649 1
7.3722127561558 6.90856513007641 1
8.70597556551796 6.70417695647234 1
8.36674352352781 6.57130575356783 1
8.6408607256677 6.44818049082021 1
8.44940024019633 6.85096631846435 1
8.26555617952566 7.02036706962967 1
8.39229138828054 6.52456491488381 1
7.40739320125563 7.3771513372665 1
8.17299835947417 6.52610640905538 1
7.41356189250623 5.46684624453283 1
7.83147529073881 6.31468927522786 1
7.48790471472053 7.34654134678449 1
8.66240035366267 7.07515481535641 1
8.01873579345503 6.44769309297614 1
7.96132862870247 6.24215575374001 1
7.77973890971919 7.26183769616675 1
8.10712638762537 6.33706125063556 1
7.99409453085055 7.12541877544885 1
7.77345416775483 6.82566184263721 1
6.94907382437814 6.5460520380461 1
7.85869034933674 6.46808393592142 1
7.2145128498361 6.08197754087836 1
8.14817930475239 7.36437225716224 1
8.12368063707404 6.01645848910944 1
7.93151080470368 6.78317945316447 1
7.64282961836587 6.27468945061621 1
8.53270696643076 5.95105942942669 1
6.98984036456923 5.87269590493253 1
8.25301011461247 7.57833946103908 1
7.69389777194613 6.67010055346182 1
8.01313182886321 6.76851135901214 1
7.8734484364576 6.9792016042065 1
7.51060996948921 7.21088990406994 1
8.79083946458094 6.41686947643058 1
7.8654790804759 6.8941215090019 1
7.74724100319612 6.1868716661847 1
9.03863107612343 7.50472679805078 1
8.33496277720438 7.24062676926973 1
8.10204226150421 6.58237444001056 1
7.98142342799454 6.87117669705209 1
8.05800349342708 6.11776599594869 1
7.87199411412678 7.2307256293393 1
7.66270188010328 5.82295180580714 1
8.47101353953428 5.89107226228921 1
8.24651821125594 7.2192597013367 1
8.22190852674867 7.8445023499143 1
7.96502329579491 7.19505363990527 1
8.65095709773655 7.05096209129352 1
7.32033664399555 6.36414736698243 1
8.77718583348143 7.07611875619468 1
8.72425119464439 6.86016740953422 1
8.46413555399241 6.53227605414837 1
7.34637298601657 6.46514546587016 1
8.13830035160985 7.09739882366627 1
7.6004124657471 5.93270448146963 1
7.8115414698121 7.03242083123929 1
7.69719254080553 6.52557050044986 1
6.78641475526427 6.90389621572655 1
7.74348323069663 7.17094269959469 1
7.4640563267555 6.22466565890561 1
8.06868304775899 6.81686259461445 1
7.5525013606421 6.3375862125078 1
7.96071708913942 6.92307259329738 1
8.79791814197279 6.50852069392145 1
7.39798680664459 6.33723868563255 1
7.16886441781658 6.05710293050292 1
8.0346735727477 6.33430148244809 1
7.52590612206189 6.49473905361481 1
7.5244042978851 7.2166775466607 1
8.4340299291436 6.12279467850626 1
8.07927335980228 6.7480968112518 1
8.6480386420836 6.06601901210518 1
7.45779142260115 6.44422497585207 1
8.19638744871889 6.59973675553682 1
7.98698254499139 5.67726578636123 1
7.37197943311751 6.89299575275149 1
7.53215685993829 6.42353519453375 1
7.90165708510289 5.71849413661993 1
8.07113433736958 5.96515752968599 1
8.55397126841919 7.60337986054109 2
8.95431265113717 7.99161539580689 2
8.64215145113361 7.50129615386511 2
8.73836443797937 7.44034243099834 2
9.47148651261513 7.46944896543203 2
9.38060660429191 7.63764804348244 2
9.04316413891469 7.77683699786863 2
9.6343149559045 7.52304291613599 2
9.33044028095464 7.07470170101622 2
8.63782928159052 7.2420182389282 2
8.84744160508484 8.4786807527863 2
8.5132076294973 7.59092849520238 2
9.20754730097399 8.06497023621682 2
9.21666763168458 7.97973589952769 2
9.05203892564195 7.96424670755982 2
8.90023158918309 8.85396755434087 2
9.38395050740927 7.37882878068205 2
8.4913616588323 7.96885387602006 2
8.7743007319074 7.76545859975921 2
9.11326132103286 7.1772556252454 2
8.78382342341642 7.79028472640056 2
9.3046128987944 7.94161474337837 2
9.04741871008099 7.52667022072036 2
9.03623790286615 7.50796799848373 2
9.52241855385769 7.66411511889387 2
9.14080795774828 6.98955553278856 2
8.68124389000147 7.43352272007245 2
8.26716279051552 7.61782143254006 2
9.4410107357077 7.41942610694764 2
8.4177160914572 7.76006083097854 2
8.91866188462826 7.30490189755416 2
9.31202780871567 7.03624266171911 2
8.60162261338075 7.6093169273844 2
9.50945012695618 7.28970556845236 2
9.08578452257094 8.16494589155062 2
8.71664268442143 6.31230678204434 2
9.82513336104604 7.93866239812573 2
8.67431739448707 7.86799563795342 2
8.98942161966457 6.53126806673053 2
9.34367781718915 7.56318675210709 2
8.81510679070169 7.6600595953034 2
8.21523881747509 7.5204916198372 2
8.39240410426927 7.69096486144419 2
8.65584772612005 6.95067751037162 2
8.80717366834361 8.02374083215838 2
9.30908076125043 7.50987128453171 2
8.52430910761592 6.7788788522349 2
9.14884953618382 7.70768387342894 2
8.62239167811827 7.52180984143747 2
8.75794372226377 7.21235846893088 2
9.52549244318381 6.99189891345045 2
9.69399094508586 7.37710971976812 2
9.17137507658159 6.9359115130034 2
8.58046566532313 8.25793679695076 2
9.60011642817127 7.5266899623167 2
9.04943022917124 7.7585108946567 2
8.85595554133523 7.43881573762905 2
8.55894786873839 7.78962001198378 2
8.56559511490747 7.01576378493835 2
8.60788231676487 7.46593820869952 2
8.64595573263761 7.31216084934683 2
9.78880385999586 7.25268045893945 2
9.68870063427674 7.61875541687901 2
8.61564524402176 7.12190920526402 2
9.46281551264845 7.05964358756674 2
8.76222023496244 7.12084149450113 2
9.27029959522231 7.61611261576506 2
8.75888189730452 7.47226422407666 2
8.33361915386269 8.34860128733682 2
9.49987265341033 8.00952811163323 2
8.38754478875253 8.18938290038729 2
9.14263605677749 7.63077998641277 2
8.73648881168831 7.18307983742899 2
9.92547834024069 6.97066765203714 2
8.99401194625403 6.97746493633442 2
8.69007379647829 6.78878490728878 2
8.71273547716059 6.58000817319444 2
9.03548891908626 7.60315909733739 2
8.81177263025313 7.64383748104746 2
8.30787397092701 7.39011222102021 2
8.35553202749469 7.8957520265456 2
9.09643335890925 6.78949163815185 2
9.06130198156306 7.24927733231108 2
8.76272867537693 7.38777361235345 2
8.76223082600821 7.21012886384616 2
9.16704073594413 7.52478740350106 2
8.81139672466583 6.8607620621379 2
8.88322551741584 7.62610426517789 2
8.83575459022466 7.07865429783823 2
8.90229190427094 7.33789239056796 2
9.05793490809829 7.30478990024537 2
8.66563779384067 7.73881769461531 2
9.3965621711955 7.78708884592649 2
8.8193480306015 8.77475029800129 2
9.0575252405559 7.65503530574697 2
9.01842582248408 7.79490108079346 2
8.69535808603764 6.74408788418894 2
8.82454357137199 7.34903809377179 2
9.29402623298187 7.42320820518878 2
9.25352669515325 6.82194725899465 2
9.49549773084709 7.70979019453783 2
9.09275848251692 7.92959988274723 2
8.8742248476405 7.07375714236989 2
9.59988148168368 7.51735339059129 2
9.02782974771928 7.12610296240962 2
9.53361348800001 7.75072728959873 2
9.07289398881217 7.44955378104905 2
8.96156948474906 7.06906304042504 2
8.65978702437849 7.2893670325398 2
9.1077888446575 7.97014052321646 2
8.09640039929464 7.50148765286055 2
9.47152819546391 7.98449041084198 2
9.36083636936302 7.75116457443257 2
9.25068986490583 7.81138541203865 2
9.10038038773686 7.795998329448 2
9.2210595629848 7.35283311972329 2
9.38030170143292 7.36295812784053 2
8.71420569860208 6.80029099039154 2
9.7566822210598 8.16163249469148 2
9.55812692666851 7.57305050258469 2
9.04535589385959 7.36763358078193 2
9.1499879856695 7.88525003620492 2
9.58580258192242 7.24227770634666 2
8.50310677694497 7.42313453985375 2
8.71893774989224 7.31726752328562 2
9.34690934609323 8.09877454255274 2
8.96268597740576 6.88594858258329 2
9.50535181449144 8.14398188780768 2
7.92550087800689 7.99796697392005 2
8.63770301044755 8.07651135268878 2
9.28369457008405 7.50827494795492 2
9.8379203759456 7.79420216044306 2
9.45011456412654 8.12773176524564 2
9.15089106177993 7.6298464538274 2
9.44367891767893 7.95989368907716 2
9.25554093973372 7.35175906727658 2
8.85646608321735 6.57388640636204 2
8.30732325291359 8.03073137065887 2
9.75648176131574 7.98612256703039 2
8.8673503633016 8.27007935660013 2
9.08349734191791 7.23628992259679 2
9.69379277278281 6.84931175240991 2
9.39106894521462 7.13310539792974 2
9.22406293443688 7.55599282930534 2
8.85448114508666 7.09680325284931 2
8.82243690750713 7.26636310727504 2
8.84530586946616 7.24720811201714 2
9.73279249100087 7.31561870194916 2
9.33812678582435 8.07151116874209 2
9.13223083631698 7.72843334671617 2
9.16867351582878 7.25337194524526 2
8.82597778657986 7.47551331685344 2
9.08224303145219 7.06132797783137 2
8.3725670626422 6.81947141840378 2
8.99287231869446 6.87188033048921 2
9.04141909145777 7.15806679516635 2
8.66608714383934 7.3808774286753 2
8.5221632359731 7.11716767998854 2
8.7111229815149 7.5986145257558 2
9.00120528330938 7.09568328691204 2
8.86370842913125 6.75378114345525 2
9.13679669599466 7.43771378378087 2
8.85070808346836 8.06551657284867 2
8.99373192907749 7.25701962348395 2
10.0416989277812 7.27824951062966 2
9.26894204791821 7.97249624093592 2
9.05581963117737 7.90250281193296 2
8.59022738211849 7.69488780533543 2
8.88494492340864 7.53473526254377 2
8.65971388382867 7.86978651333221 2
9.45385486481262 7.93497651082781 2
8.90525743273503 7.60041179025836 2
8.76896448857159 7.99821798247726 2
9.14767743942658 7.85156795591331 2
8.77168526117136 7.12360130069522 2
9.18549711493092 7.63146365112077 2
8.24200871775914 8.09053969573283 2
9.08150697179043 7.53542296454734 2
8.96760908818876 8.21686839919959 2
8.39613217063299 7.1774933103885 2
8.99539782297093 8.09479129071388 2
8.54015647106973 8.65437930521344 2
9.04655967303279 8.11637487002021 2
9.13892169647368 8.01976707223812 2
9.21877313483834 7.5584759714494 2
8.79276922398883 6.83187005447452 2
9.51805623884055 7.15679615994806 2
9.38125982823934 6.9203398399671 2
8.96132188431225 7.08079348222827 2
9.15765905359635 7.62429796336204 2
9.61489218736613 7.46895231610432 2
9.14775290651792 7.28030318690508 2
8.5489514543481 7.04733397736501 2
8.92153892040767 7.27334424281392 2
8.8942202328023 8.08486853594668 2
8.84395206478871 7.00784588271394 2
9.00696568501818 6.94082380312039 2
8.88352355878765 7.06787655908617 2
9.4663206267604 7.36669754018212 2
9.97283291685425 7.816719996994 2
8.74838234172423 7.69303306349342 2
8.09026221740119 6.98911927770226 2
9.1339748619886 6.92425980036366 2
8.91452479739745 7.54380323951618 2
8.98738303937266 7.21677400845232 2
8.72156658218478 8.15462800893621 2
9.3873684011924 7.90751531080377 2
9.9585394487647 7.21911200309642 2
9.5904482872847 7.63039409905298 2
8.81312433317293 8.09499361805119 2
8.76422185842595 7.05151067009049 2
8.60499117121956 7.14885348674016 2
9.06428289752248 7.44409219582294 2
8.32175170014725 7.14489743049458 2
8.93826256270686 6.86521415797056 2
8.77430234966625 7.45327411376075 2
8.24540999878352 8.03398096789233 2
8.85926514077809 7.5122863546852 2
9.12169951218126 7.4215241501773 2
8.47148242081504 7.40472402598983 2
8.41710703588541 7.20233101269391 2
9.45899898512337 8.20670301587039 2
9.48501406018868 8.36170991867994 2
9.06343513441743 7.34744162964428 2
8.29503116192446 7.16788842734681 2
9.10406991257683 7.22362287598055 2
9.06483129576144 7.6737835206456 2
8.39261150766065 6.89118557778876 2
8.92503213243967 7.94230838095373 2
9.87333367184228 8.42544402734609 2
9.13734973777099 8.02153994176957 2
9.77347316182381 7.322640961353 2
8.77566375257956 7.51733809354369 2
9.2078434122358 7.43171414177163 2
9.39237141875983 7.78069694330113 2
8.844214894456 7.16744230534971 2
9.45850352995476 7.39428883207121 2
8.67428404660646 7.43435072526311 2
9.16749172659629 7.50907981312016 2
9.17515403351731 7.63811689218486 2
9.79567591304875 7.12201050703846 2
9.39337077540203 7.73792291023627 2
9.40414122530023 7.86917463317295 2
8.22664057324398 7.60590205889355 2
9.19517580287029 8.09019273648662 2
8.81499672609554 5.6661486376603 2
8.93549066232078 7.87912901575489 2
9.00577401799823 7.92588089707427 2
8.06655059104413 8.03912848512695 2
8.87156036831012 7.24498506299803 2
8.55015872479629 6.76051039583752 2
8.9014818002992 7.33704471908954 2
9.32093163283106 7.87316060435993 2
8.70553309520015 7.257544263437 2
9.238562912705 7.2850691055632 2
8.83309066935548 7.18785280951593 2
9.86022631921812 8.26662298085236 2
8.81462218606057 7.32126041031351 2
8.45905519024185 7.00248755426446 2
9.27677612899609 7.77268046341371 2
9.35345115163329 8.17667702935396 2
8.84337089094663 7.95700212315742 2
9.34076061236117 8.07278139669422 2
9.60655443159633 6.99505653222359 2
8.61148874666546 7.29480955967933 2
9.65012936203186 7.99995216277886 2
8.80898692921541 7.48724146830391 2
8.56127713733562 7.68277401280508 2
8.99904084426239 7.18284493614107 2
8.38359658689952 7.33785444689728 2
8.71025220298552 7.60909530662965 2
9.38611652628016 8.22753567938835 2
8.96555793020655 7.45115827824808 2
9.15920219308247 7.4681127812154 2
8.82761223285864 7.20489686856025 2
8.98813218725989 7.91474806089828 2
9.14314802698469 7.18274702673436 2
8.85125391510299 7.89210481393897 2
8.71546358515862 7.66611028512569 2
9.21934300864916 6.97737009707695 2
9.23997353317917 6.51973790958383 2
9.6782257888813 7.60379742100819 2
9.30832460897229 7.18965643038943 2
9.02663250964054 7.70247569503714 2
8.44136118365172 7.92005046715759 2
9.2123216562411 6.99910242218557 2
8.7359143354538 7.46719648148479 2
9.23387153100296 7.60681108244175 2
9.83945967726227 8.10530394953488 2
8.6454265179408 7.85138634144779 2
8.99710826225399 7.96864459660999 2
9.03965828065925 7.69226590406663 2
8.57142934221804 7.21603904909872 2
8.69353426320597 7.00815980518192 2
9.1566758928516 7.58104440878885 2
8.80121647964265 7.36678052857049 2
9.13198449599925 7.77421282213284 2
9.32681577005711 7.12943549038487 2
9.12102045401397 7.76691695397 2
8.93935200923189 7.77679622116736 2
8.18607990868126 9.10429426714049 3
8.56469721462636 8.64315673097357 3
9.05574586592309 10.0048140982503 3
8.1043685140138 9.07654850399159 3
8.47191188520715 8.66170598460461 3
8.54634709953338 9.13434336356783 3
8.74778415524511 8.95733637503859 3
8.41610569153986 8.87730834972992 3
9.19456587782852 9.20981226739573 3
8.45142454575812 9.08094592714799 3
8.64617776277739 9.35918616888508 3
8.84361347211228 8.8164429024861 3
8.36255662557367 9.62867218475128 3
8.13611585806788 8.49803125798689 3
9.123780136108 9.04854015966189 3
7.69112582038819 9.15801230446594 3
8.80751160332244 9.42517094361012 3
8.51253235130533 8.53643160634478 3
8.85449004224448 8.60113027840034 3
8.65129280408887 9.58647699963443 3
9.2317867218372 9.13935117293972 3
8.08002596312465 9.25043169726469 3
9.05637337010153 8.72238170256603 3
9.18412807477814 9.67334807650735 3
8.50172822188985 9.02465399520992 3
7.64190276425386 9.16424801270964 3
8.66703305591477 8.96855176707526 3
8.29120464097901 9.31295307104022 3
8.77727114460488 8.869201542703 3
8.60137284856207 9.79038816612392 3
8.75862851131674 9.55058562307525 3
8.61163614038418 8.31598739409255 3
8.8766575238342 8.78323714817 3
8.40054479782911 8.98951829498351 3
8.22816365410709 8.39741955233265 3
8.29151882545788 8.63129012021699 3
7.89590707729889 8.80026813080968 3
8.18409543208271 9.16895003813776 3
8.30432832978484 9.03357336234373 3
8.41372060143327 8.79425607316799 3
8.365744820049 8.97137698742587 3
7.8143138886915 10.0109463890866 3
8.20540322895254 9.41048887348093 3
9.16624161357167 9.192375127174 3
8.71787287554226 9.27268657850161 3
9.19682215245311 8.80220406221827 3
8.39308069630549 9.03603400002859 3
8.46820451767973 9.09853252961449 3
8.43554349195706 8.83394908919688 3
8.08043128214241 8.83969852755108 3
8.20659949833929 9.17554011040533 3
9.22320547450593 8.85820471839854 3
8.30321353133013 8.93791504342174 3
8.94650042914782 8.88815940084505 3
8.13334958055176 9.29520763730643 3
7.81194261549344 9.16927982723713 3
8.38696011718401 8.89371544830916 3
8.82755188438302 8.90021636626341 3
8.89873043095693 9.34315283711134 3
9.0850665685641 8.94003818586406 3
7.8741152276323 9.47005459954498 3
9.21093488156434 8.96557454771563 3
8.25389948345214 8.88730158207215 3
8.55535766689604 8.32984292460866 3
8.67718217911825 8.77353551239664 3
8.21300171303433 8.51019710359602 3
7.80040355176256 9.67591099425983 3
8.33224759299193 9.16155030242681 3
8.52946296651279 9.18460356129422 3
8.18657968626784 8.98715805447552 3
8.17755351707229 8.04794119032015 3
8.61565732621286 8.98350606944524 3
8.45041871687237 9.00165776505828 3
8.65219671652594 8.57114368985514 3
8.48119708089398 9.08782382540001 3
8.18251136854228 9.56181997790535 3
8.95622928134779 8.98756804291544 3
8.77012642143895 9.36029633165543 3
8.86838395835768 8.85998497850675 3
8.0064865807677 9.0235351253641 3
8.84859460642221 9.7125327493484 3
7.90648228381734 9.22733158209345 3
8.31331975010848 9.4477730355468 3
8.01970569209992 8.78013023197969 3
7.72722807741838 9.47261620817526 3
9.13774288156374 9.58540649171039 3
8.27131230621343 9.41045534510579 3
8.40036157322573 9.00216262780702 3
8.36456763872427 9.45692927693971 3
8.63534324112613 8.96745460871102 3
9.06013679803883 8.60493756427301 3
9.08840423451839 9.20557123484369 3
8.08573776412046 9.03120735853308 3
8.02453996125288 8.91846245116105 3
7.97056522184765 9.52072155775419 3
8.06141328522078 8.87606735864986 3
9.18577497700096 9.14652694873857 3
8.50267605524647 8.26589756102878 3
8.20508468084363 8.52033193668848 3
8.28959396319668 8.76043800018179 3
8.87606079224449 8.88865805512271 3
8.59120924228226 8.88957841088996 3
8.39000480693983 9.30951281323127 3
8.23762946658092 8.34010254301309 3
8.19823058460997 9.25626276487984 3
9.21681410606697 9.27669063238467 3
8.82897202716468 9.06819860736558 3
9.20304049057037 9.32241229745569 3
8.35251924965813 9.4345096726332 3
8.37720795189825 8.76159021926079 3
8.14041679066963 9.1803656622945 3
8.4123183056479 8.83612612022862 3
8.66515081314093 8.82427993728784 3
8.97562893734934 8.30910284387522 3
8.69745901093927 8.80069393694566 3
8.65959303166843 9.16636569350669 3
8.93083378205732 9.4260261910722 3
8.90149789670449 9.04119134876246 3
8.5373093143246 9.03092835004466 3
8.22583917004698 8.92978402181944 3
8.93441993947708 8.82549575516376 3
8.54860044668623 9.38138363878207 3
9.0987210558828 9.32257077256665 3
8.34927565884695 9.1275937452225 3
8.13451964667553 9.10330185414985 3
8.68815283360319 9.1854819463498 3
8.26564490449742 9.33907643089517 3
8.72358196400341 9.66801200787438 3
7.8966035579276 9.52597770670183 3
7.89014947188068 8.8908602195957 3
8.74143146064905 9.33180654015605 3
8.61583711201071 8.96931453323707 3
8.80487369813182 8.93219579077762 3
7.7943140462253 9.25523425540594 3
8.92440268622863 9.35994170023466 3
8.92017314458768 8.89248338160957 3
8.8612239140774 9.26800955804696 3
8.77524358966203 8.99249224330823 3
9.23852572982275 9.52238475989928 3
7.99116655361535 9.15668732544715 3
8.29591365315427 9.06124189036727 3
8.64340339389261 9.13553442677112 3
8.21755642760502 8.54888694486477 3
8.52994265429908 9.08102739165738 3
8.76118510902391 9.25205139819063 3
8.27121442853412 8.91199882724662 3
8.72998709415569 8.88835144073059 3
8.6924682322534 9.34420519870103 3
8.21764472454857 9.28988433459429 3
8.15091709895332 9.13397785345565 3
8.84156172344919 9.50948091599806 3
8.44070188675475 9.23326117831078 3
8.75276712280311 8.87049746091254 3
8.20445348758062 9.54188793388632 3
8.9470527897504 9.81524240679385 3
8.02991130778692 9.48979859999839 3
8.76786923410124 8.67056396283181 3
8.66247089949313 9.29165529676399 3
8.59379764731418 9.2572103073766 3
8.73363294049734 9.04312635996823 3
8.63946354935232 9.54437725221026 3
8.27667513917448 9.49814032972603 3
8.40630048359177 8.87443499303065 3
8.62595784771 8.82578987228935 3
8.04049686712075 8.3402541874814 3
8.19061063661595 8.60113080065042 3
9.22698317810463 8.84014484373997 3
7.76527102872966 9.41066675104437 3
8.0665229121351 8.88793444379388 3
8.84665158138241 9.01458564046687 3
8.88103165211933 8.93805588788831 3
8.79394828896589 9.7996581658846 3
8.51990052353919 8.7187363328173 3
8.61335731791309 9.43072186496764 3
8.18336596634317 8.98794439733547 3
8.27173565307046 8.76814569748631 3
8.40814087671367 8.9126399367737 3
8.172868005683 9.88658992557853 3
8.78740642442196 9.05534175350765 3
7.93150928928902 9.26321371155745 3
8.1393587156819 8.85029659681576 3
8.05832474080945 8.74143808613036 3
8.63726461906377 9.05027657646436 3
8.1039966084212 8.74974234228205 3
8.69045056940286 9.46076998323065 3
8.9118131271571 8.44900644155305 3
8.50882999923366 9.01615637832044 3
8.68029660939221 8.99000966357151 3
8.2710615839939 9.49459508030658 3
8.67627469678965 9.29021755233436 3
8.05475827218506 9.06417322693324 3
8.47313009620547 9.46884495197849 3
8.02913821851221 9.42081519509835 3
8.40678885391383 9.30514244225868 3
8.88064704825682 8.95925060980948 3
8.74519872839532 9.11998996784957 3
8.34503416987586 8.65508503220589 3
8.22401801193925 9.39469901640788 3
8.20012850157895 9.08044044798321 3
8.23875334488181 9.32149969340945 3
8.28113143049587 9.89585547281887 4
7.21965107883229 9.744605489285 4
7.84839972161613 11.8992883143466 4
8.57941519084649 8.85476722074919 4
7.87334328348512 10.2230705487597 4
7.16474423685936 9.73349477763055 4
9.18695611316372 8.47547828560771 4
7.63778830408064 9.21095576093884 4
7.47263660257607 9.86895284411614 4
8.22247122562194 10.0705965364592 4
7.74933222204935 9.27689045746734 4
8.03484114025207 10.1908835088814 4
7.92151808172691 10.7943063811936 4
8.4605929839993 10.1475748140787 4
8.02244529384052 9.98777828866576 4
7.6403943750576 8.3778005496222 4
7.95894553865302 9.72773797129009 4
7.36298012562235 9.68344626876542 4
7.4185930055366 10.087033108765 4
7.66271263972784 10.2920006914769 4
8.56016970835578 9.73786643129791 4
7.22790547480214 11.5134711757857 4
8.48559124880883 9.73365797145296 4
7.45863450629959 10.1973010476633 4
8.55210222949679 9.56656047999182 4
8.02437213106434 9.60790856213568 4
8.29312783673884 10.4564129030587 4
7.87888998837889 10.1415268158698 4
8.28799731834002 10.0589210857308 4
8.27272370987775 9.71280726180619 4
8.21213385326221 10.7701253656582 4
6.80635493123711 9.416170006616 4
7.80307517722692 9.80916376866742 4
7.45466233938177 8.7979644522608 4
8.14268894550849 9.25491750491481 4
8.0144303317656 8.8571957347704 4
7.78323961917743 9.18477942096628 4
8.78327246654696 9.9697344679138 4
8.4478892225222 10.2963107076124 4
7.08687455934562 10.2068676013852 4
8.00473884242029 9.50878419314991 4
6.9773038882429 10.4704037541126 4
8.63933407177494 10.4653435480576 4
8.59612603715195 10.8647964551627 4
7.74772589541165 9.99564637160257 4
7.80211798640099 10.675259961644 4
6.7575199857652 10.5539208828043 4
8.5609049946991 10.8051205807633 4
8.92990137792978 10.2992469242849 4
7.32108676203871 9.34191640750306 4
7.50118988874412 10.6890629545914 4
7.36423298419558 11.1882407298164 4
7.16218485945951 9.87386175027227 4
9.09462983053616 9.3309630933149 4
8.3209158346358 10.1983474726312 4
7.60197207264885 9.113029779295 4
6.9735614369823 11.1198109396639 4
7.58130173685487 9.243093187127 4
8.29235027206622 9.9135722945108 4
7.35539352755497 9.9609794867455 4
8.29799086636489 9.9072125615401 4
8.54515086076923 10.6359642782221 4
7.68822733258313 9.63916820995904 4
9.20348270829872 10.3987766829302 4
8.54440478284357 9.99898705119509 4
7.16039725910735 10.2264746133501 4
8.45148015548916 9.87228059891803 4
8.16784196717989 11.6179034977868 4
7.87205112178477 10.5171558514762 4
8.35128302085785 11.4411936862783 4
7.82765350243995 9.00502687228362 4
8.08006278968839 10.2639607224077 4
7.97731552768163 9.55334073511587 4
7.82585357992824 9.99337178266265 4
9.16824289729322 9.61381613504697 4
8.40409853707057 10.4130225393329 4
8.12130202182862 9.73418656507362 4
8.37491128333402 10.3450382496773 4
8.28906552377303 9.91085023271673 4
7.88096504633842 9.5187517042168 4
8.44353356781261 10.0207151845175 4
8.06663580836891 9.99940771419868 4
9.44639495415485 10.5372639944 4
7.63042904627388 9.93829502779284 4
8.52484185949367 10.743983094587 4
8.32042581700594 9.51602574309763 4
7.36864265360633 9.74107847628963 4
7.67593491108894 9.42272496305566 4
7.53564410760307 10.9106675433648 4
8.3979450820954 10.1474215679422 4
8.31390399683488 10.4001946976737 4
9.86735720224283 10.1934360201941 4
9.14217959965529 9.94861959850036 4
8.08244318606956 9.27178909494273 4
7.46717495959733 9.7042166697209 4
7.40606660835903 10.5666262788099 4
9.13152586868546 10.1709091109443 4
7.29121975017824 9.74999259257532 4
7.78068879650603 10.216452583551 4
7.82137257059985 10.0118948119301 4
7.03859862813485 10.1559247313479 4
8.25825854211868 10.0727859977776 4
8.59744569708165 10.6075014076463 4
8.11015190666277 9.77714471083362 4
7.1629991634433 10.2556923353893 4
8.74150012924176 9.49796867990326 4
7.45872653684257 10.2583953937116 4
7.77011991530656 9.87910841521849 4
8.69354064328109 9.34650701333722 4
8.31982420074215 9.92000298109418 4
7.29469481695962 9.48115982590318 4
8.91231366329511 10.8246881973917 4
7.68501077330722 9.72573895571661 4
7.64115264544757 9.90582246933134 4
8.0831364544294 9.89685521172104 4
8.19892630092036 9.53737156272329 4
7.72436650097208 10.2350386831194 4
8.90857496326226 10.0241206377727 4
8.40883859645886 10.1038418043122 4
7.63809489141915 10.2075974285337 4
8.04231844901991 9.97665190060365 4
8.37598054905688 9.24221049002408 4
8.3710815459776 9.97530441256939 4
8.33714550394872 9.55024545881843 4
8.2096236281869 9.5202116416174 4
8.4107604214869 11.4699331721173 4
7.8853742437406 9.5318085264168 4
8.38838945117983 10.4628914838145 4
7.3463825771404 9.34863204801769 4
7.72839902965187 9.9352565733149 4
8.42056715351565 9.17131981565847 4
8.03971645599417 10.3383055816597 4
8.6951123143481 10.0177598590343 4
8.00815305771405 10.2893636349483 4
7.40528204069525 10.2328815454961 4
8.49365141577043 9.8920152322049 4
7.09214971067031 10.5641136319724 4
8.05578686933574 10.4233417383598 4
8.06538880111965 9.29059910317971 4
7.25426380219059 10.0118606267104 4
8.17963010434877 10.7038322581059 4
8.05590406090486 10.1683883964883 4
6.98355636780725 10.5449282793217 4
7.78098167113089 10.1007601665727 4
8.72329137675975 10.1139659605459 4
7.66332870044433 9.4044857357103 4
7.78948969820483 10.1013304195333 4
6.81209774471716 9.35482213255024 4
8.81614101047885 10.8281902463487 4
7.64152944526707 10.2131800229789 4

